Fast-Rate Loss Bounds via Conditional Information Measures with Applications to Neural Networks

We present a framework to derive bounds on the test loss of randomized learning algorithms for the case of bounded loss functions. Drawing from Steinke & Zakynthinou (2020), this framework leads to bounds that depend on the conditional information density between the the output hypothesis and the choice of the training set, given a larger set of data samples from which the training set is formed. Furthermore, the bounds pertain to the average test loss as well as to its tail probability, both for the PAC-Bayesian and the single-draw settings. If the conditional information density is bounded uniformly in the size $n$ of the training set, our bounds decay as $1/n$. This is in contrast with the tail bounds involving conditional information measures available in the literature, which have a less benign $1/\sqrt{n}$ dependence. We demonstrate the usefulness of our tail bounds by showing that they lead to nonvacuous estimates of the test loss achievable with some neural network architectures trained on MNIST and Fashion-MNIST.

==> FC_FMN.dat <==
E trainavg trainstd testavg teststd slowavg slowstd fastavg faststd
         0    0.9000    0.0000    0.9000    0.0000    0.9000    0.0000    1.8000    0.0000
    5.0000    0.3307    0.0248    0.3404    0.0244    0.3601    0.0236    0.5949    0.0445
   10.0000    0.3036    0.0277    0.3130    0.0279    0.3444    0.0253    0.5475    0.0495
   15.0000    0.2667    0.0232    0.2763    0.0232    0.3193    0.0194    0.4830    0.0411
   20.0000    0.2662    0.0322    0.2773    0.0320    0.3308    0.0268    0.4842    0.0568
   25.0000    0.2699    0.0295    0.2804    0.0296    0.3384    0.0240    0.4916    0.0518
   30.0000    0.2673    0.0273    0.2777    0.0274    0.3399    0.0212    0.4879    0.0476
   35.0000    0.2567    0.0236    0.2666    0.0234    0.3334    0.0172    0.4698    0.0409
   40.0000    0.2589    0.0313    0.2684    0.0311    0.3396    0.0252    0.4748    0.0547
   45.0000    0.2621    0.0338    0.2725    0.0335    0.3452    0.0271    0.4811    0.0590
   50.0000    0.2551    0.0279    0.2655    0.0277    0.3406    0.0204    0.4692    0.0482
   55.0000    0.2524    0.0259    0.2639    0.0257    0.3403    0.0185    0.4649    0.0446
   60.0000    0.2656    0.0347    0.2756    0.0346    0.3559    0.0270    0.4892    0.0602
   65.0000    0.2583    0.0258    0.2685    0.0259    0.3504    0.0183    0.4766    0.0442
   70.0000    0.2609    0.0363    0.2726    0.0356    0.3547    0.0286    0.4818    0.0630
   75.0000    0.2703    0.0403    0.2812    0.0399    0.3658    0.0317    0.4992    0.0700
   80.0000    0.2507    0.0201    0.2626    0.0204    0.3479    0.0113    0.4646    0.0336
   85.0000    0.2655    0.0358    0.2766    0.0358    0.3641    0.0271    0.4916    0.0618
   90.0000    0.2568    0.0274    0.2676    0.0276    0.3567    0.0196    0.4763    0.0469
   95.0000    0.2597    0.0280    0.2721    0.0276    0.3609    0.0187    0.4819    0.0475
  100.0000    0.2537    0.0289    0.2649    0.0286    0.3563    0.0203    0.4717    0.0492
  105.0000    0.2689    0.0361    0.2801    0.0358    0.3726    0.0276    0.4993    0.0621
  110.0000    0.2562    0.0289    0.2662    0.0288    0.3609    0.0205    0.4768    0.0493
  115.0000    0.2518    0.0222    0.2638    0.0216    0.3576    0.0139    0.4692    0.0371
  120.0000    0.2479    0.0255    0.2595    0.0257    0.3548    0.0173    0.4626    0.0430
  125.0000    0.2657    0.0315    0.2772    0.0313    0.3735    0.0223    0.4948    0.0536
  130.0000    0.2515    0.0277    0.2630    0.0272    0.3603    0.0179    0.4697    0.0466
  135.0000    0.2399    0.0247    0.2512    0.0241    0.3496    0.0149    0.4492    0.0412
  140.0000    0.2559    0.0259    0.2662    0.0259    0.3665    0.0164    0.4781    0.0433
  145.0000    0.2628    0.0306    0.2747    0.0307    0.3742    0.0213    0.4909    0.0518
  150.0000    0.2523    0.0293    0.2642    0.0292    0.3645    0.0210    0.4723    0.0496
  155.0000    0.2564    0.0346    0.2680    0.0338    0.3694    0.0250    0.4800    0.0588
  160.0000    0.2432    0.0283    0.2553    0.0279    0.3570    0.0191    0.4565    0.0475
  165.0000    0.2555    0.0319    0.2670    0.0323    0.3700    0.0219    0.4788    0.0539
  170.0000    0.2427    0.0235    0.2546    0.0233    0.3579    0.0144    0.4562    0.0390
  175.0000    0.2531    0.0286    0.2640    0.0286    0.3690    0.0182    0.4750    0.0478
  180.0000    0.2540    0.0259    0.2655    0.0251    0.3706    0.0154    0.4769    0.0429
  185.0000    0.2523    0.0290    0.2635    0.0286    0.3695    0.0190    0.4740    0.0485
  190.0000    0.2515    0.0304    0.2631    0.0299    0.3693    0.0206    0.4728    0.0512
  195.0000    0.2468    0.0262    0.2580    0.0258    0.3653    0.0152    0.4647    0.0432
  200.0000    0.2485    0.0248    0.2590    0.0241    0.3676    0.0146    0.4680    0.0409

==> FC_FMN_n.dat <==
E trainavg trainstd testavg teststd slowavg slowstd fastavg faststd
   5000.00    0.2014    0.0044    0.2267    0.0072    0.7688    0.0360    0.8429    0.0611
  10000.00    0.1951    0.0088    0.2143    0.0111    0.5531    0.0201    0.5417    0.0221
  15000.00    0.2178    0.0175    0.2325    0.0170    0.4728    0.0228    0.4904    0.0226
  20000.00    0.1936    0.0058    0.2083    0.0033    0.4249    0.0143    0.4274    0.0153
  25000.00    0.1996    0.0127    0.2131    0.0135    0.3961    0.0183    0.4159    0.0254
  30000.00    0.1996    0.0152    0.2128    0.0154    0.3639    0.0183    0.3985    0.0284

==> FC_MN.dat <==
E trainavg trainstd testavg teststd slowavg slowstd fastavg faststd
         0    0.9000    0.0000    0.9000    0.0000    0.9000    0.0000    1.8000    0.0000
    5.0000    0.1945    0.0109    0.1858    0.0100    0.2270    0.0108    0.3506    0.0196
   10.0000    0.1437    0.0019    0.1380    0.0024    0.1896    0.0017    0.2611    0.0033
   15.0000    0.1252    0.0034    0.1207    0.0033    0.1844    0.0037    0.2299    0.0061
   20.0000    0.1157    0.0042    0.1121    0.0048    0.1883    0.0048    0.2156    0.0076
   25.0000    0.1137    0.0038    0.1103    0.0040    0.1907    0.0043    0.2130    0.0069
   30.0000    0.1092    0.0026    0.1061    0.0024    0.1906    0.0036    0.2058    0.0048
   35.0000    0.1071    0.0027    0.1044    0.0035    0.1930    0.0034    0.2032    0.0049
   40.0000    0.1074    0.0056    0.1045    0.0052    0.1977    0.0067    0.2050    0.0104
   45.0000    0.1043    0.0020    0.1021    0.0021    0.1972    0.0020    0.2001    0.0034
   50.0000    0.1035    0.0025    0.1008    0.0016    0.1991    0.0032    0.1994    0.0045
   55.0000    0.1055    0.0036    0.1030    0.0036    0.2036    0.0046    0.2037    0.0067
   60.0000    0.1018    0.0032    0.0998    0.0031    0.2026    0.0040    0.1978    0.0059
   65.0000    0.1010    0.0040    0.0987    0.0036    0.2036    0.0049    0.1969    0.0073
   70.0000    0.0990    0.0027    0.0970    0.0023    0.2036    0.0028    0.1940    0.0046
   75.0000    0.0993    0.0019    0.0974    0.0013    0.2057    0.0027    0.1951    0.0035
   80.0000    0.0978    0.0031    0.0955    0.0031    0.2060    0.0037    0.1929    0.0056
   85.0000    0.1008    0.0036    0.0989    0.0035    0.2105    0.0036    0.1989    0.0063
   90.0000    0.0980    0.0031    0.0960    0.0028    0.2091    0.0039    0.1943    0.0056
   95.0000    0.0967    0.0024    0.0953    0.0019    0.2092    0.0038    0.1924    0.0047
  100.0000    0.0994    0.0032    0.0980    0.0030    0.2134    0.0048    0.1978    0.0063
  105.0000    0.0978    0.0031    0.0967    0.0027    0.2130    0.0041    0.1953    0.0057
  110.0000    0.0957    0.0018    0.0946    0.0020    0.2121    0.0032    0.1920    0.0036
  115.0000    0.0969    0.0032    0.0957    0.0032    0.2144    0.0043    0.1945    0.0060
  120.0000    0.0966    0.0025    0.0954    0.0027    0.2153    0.0028    0.1944    0.0044
  125.0000    0.0974    0.0052    0.0955    0.0053    0.2171    0.0052    0.1961    0.0093
  130.0000    0.0967    0.0034    0.0955    0.0031    0.2174    0.0048    0.1953    0.0065
  135.0000    0.0949    0.0030    0.0937    0.0030    0.2166    0.0037    0.1925    0.0055
  140.0000    0.0947    0.0023    0.0934    0.0018    0.2174    0.0032    0.1924    0.0043
  145.0000    0.0945    0.0020    0.0935    0.0023    0.2180    0.0027    0.1924    0.0036
  150.0000    0.0939    0.0017    0.0926    0.0017    0.2183    0.0027    0.1916    0.0032
  155.0000    0.0928    0.0037    0.0915    0.0040    0.2180    0.0042    0.1899    0.0067
  160.0000    0.0932    0.0021    0.0924    0.0020    0.2192    0.0028    0.1909    0.0038
  165.0000    0.0932    0.0011    0.0921    0.0017    0.2200    0.0017    0.1913    0.0017
  170.0000    0.0930    0.0027    0.0928    0.0022    0.2206    0.0040    0.1912    0.0053
  175.0000    0.0926    0.0024    0.0914    0.0024    0.2209    0.0029    0.1907    0.0043
  180.0000    0.0928    0.0034    0.0917    0.0033    0.2219    0.0049    0.1915    0.0067
  185.0000    0.0917    0.0033    0.0909    0.0027    0.2215    0.0045    0.1897    0.0062
  190.0000    0.0932    0.0022    0.0929    0.0027    0.2236    0.0026    0.1926    0.0038
  195.0000    0.0928    0.0019    0.0919    0.0013    0.2238    0.0028    0.1921    0.0034
  200.0000    0.0929    0.0032    0.0921    0.0029    0.2246    0.0033    0.1926    0.0055

==> FC_MN_n.dat <==
E trainavg trainstd testavg teststd slowavg slowstd fastavg faststd
   5000.00   0.0734    0.0020    0.0945    0.0009    0.9653    0.0581    1.3211    0.1541
  10000.00    0.0759    0.0105    0.0883    0.0104    0.6296    0.0437    0.6060    0.0675
  15000.00    0.0786    0.0145    0.0868    0.0139    0.4820    0.0366    0.3934    0.0593
  20000.00    0.0836    0.0142    0.0897    0.0136    0.3883    0.0349    0.2956    0.0213
  25000.00    0.0841    0.0157    0.0884    0.0149    0.3354    0.0201    0.2487    0.0175
  30000.00    0.0746    0.0113    0.0783    0.0108    0.3147    0.0161    0.2185    0.0116

==> LeNet_FMN.dat <==
E trainavg trainstd testavg teststd slowavg slowstd fastavg faststd
         0    0.9000    0.0000    0.9000    0.0000    0.9000    0.0000    1.8000    0.0000
    5.0000    0.3682    0.0187    0.3744    0.0185    0.4165    0.0163    0.6647    0.0331
   10.0000    0.3369    0.0229    0.3443    0.0224    0.4018    0.0199    0.6114    0.0401
   15.0000    0.2947    0.0143    0.3036    0.0142    0.3752    0.0126    0.5393    0.0239
   20.0000    0.2842    0.0226    0.2940    0.0228    0.3804    0.0193    0.5251    0.0381
   25.0000    0.2909    0.0235    0.3002    0.0231    0.3922    0.0147    0.5387    0.0380
   30.0000    0.2753    0.0202    0.2850    0.0200    0.3818    0.0132    0.5126    0.0321
   35.0000    0.2928    0.0244    0.3024    0.0242    0.4044    0.0181    0.5457    0.0395
   40.0000    0.2809    0.0282    0.2904    0.0280    0.3977    0.0222    0.5263    0.0464
   45.0000    0.2810    0.0231    0.2902    0.0226    0.4010    0.0113    0.5277    0.0350
   50.0000    0.2841    0.0269    0.2939    0.0267    0.4071    0.0152    0.5344    0.0419
   55.0000    0.2696    0.0207    0.2791    0.0206    0.3958    0.0126    0.5098    0.0307
   60.0000    0.2701    0.0198    0.2792    0.0193    0.3995    0.0134    0.5120    0.0291
   65.0000    0.2764    0.0267    0.2853    0.0261    0.4080    0.0176    0.5242    0.0415
   70.0000    0.2682    0.0283    0.2786    0.0278    0.4021    0.0212    0.5106    0.0451
   75.0000    0.2779    0.0214    0.2877    0.0209    0.4141    0.0113    0.5290    0.0300
   80.0000    0.2772    0.0237    0.2872    0.0236    0.4156    0.0151    0.5287    0.0351
   85.0000    0.2816    0.0251    0.2903    0.0244    0.4218    0.0133    0.5374    0.0364
   90.0000    0.2646    0.0242    0.2738    0.0237    0.4066    0.0156    0.5077    0.0357
   95.0000    0.2692    0.0220    0.2784    0.0212    0.4130    0.0149    0.5168    0.0314
  100.0000    0.2914    0.0261    0.3015    0.0255    0.4370    0.0152    0.5575    0.0378
  105.0000    0.2777    0.0269    0.2877    0.0265    0.4247    0.0181    0.5335    0.0403
  110.0000    0.2818    0.0367    0.2911    0.0362    0.4302    0.0294    0.5416    0.0596
  115.0000    0.2893    0.0328    0.2990    0.0325    0.4393    0.0248    0.5559    0.0520
  120.0000    0.2835    0.0326    0.2931    0.0319    0.4349    0.0222    0.5462    0.0502
  125.0000    0.2600    0.0207    0.2705    0.0203    0.4126    0.0099    0.5046    0.0261
  130.0000    0.2751    0.0272    0.2851    0.0265    0.4289    0.0153    0.5323    0.0387
  135.0000    0.2758    0.0302    0.2862    0.0294    0.4309    0.0204    0.5342    0.0454
  140.0000    0.2838    0.0259    0.2933    0.0253    0.4401    0.0167    0.5492    0.0366
  145.0000    0.2738    0.0279    0.2828    0.0272    0.4312    0.0198    0.5318    0.0410
  150.0000    0.2720    0.0291    0.2818    0.0286    0.4306    0.0203    0.5292    0.0435
  155.0000    0.2723    0.0261    0.2814    0.0255    0.4319    0.0172    0.5303    0.0371
  160.0000    0.2846    0.0270    0.2950    0.0264    0.4453    0.0163    0.5529    0.0380
  165.0000    0.2799    0.0309    0.2895    0.0303    0.4416    0.0184    0.5451    0.0450
  170.0000    0.2812    0.0312    0.2915    0.0302    0.4438    0.0170    0.5478    0.0448
  175.0000    0.2777    0.0300    0.2873    0.0297    0.4412    0.0197    0.5420    0.0439
  180.0000    0.2851    0.0330    0.2950    0.0321    0.4497    0.0222    0.5559    0.0495
  185.0000    0.2901    0.0353    0.2993    0.0344    0.4555    0.0249    0.5652    0.0538
  190.0000    0.2817    0.0267    0.2909    0.0258    0.4480    0.0125    0.5507    0.0346
  195.0000    0.2696    0.0250    0.2798    0.0252    0.4367    0.0154    0.5294    0.0334
  200.0000    0.2949    0.0339    0.3041    0.0333    0.4628    0.0214    0.5753    0.0499

==> LeNet_FMN_E_high_thresh.dat <==
E trainavg trainstd testavg teststd slowavg slowstd fastavg faststd
         0    0.9000    0.0000    0.9000    0.0000    0.9000    0.0000    1.8000    0.0000
    5.0000    0.5747    0.0301    0.5791    0.0298    0.6172    0.0298    1.0343    0.0540
   10.0000    0.5016    0.0314    0.5074    0.0312    0.5628    0.0300    0.9060    0.0561
   15.0000    0.4905    0.0326    0.4950    0.0330    0.5703    0.0295    0.8901    0.0579
   20.0000    0.4512    0.0292    0.4577    0.0287    0.5496    0.0254    0.8244    0.0512
   25.0000    0.4578    0.0379    0.4625    0.0374    0.5747    0.0338    0.8423    0.0665
   30.0000    0.4399    0.0324    0.4460    0.0320    0.5754    0.0289    0.8173    0.0567
   35.0000    0.4185    0.0256    0.4250    0.0256    0.5728    0.0200    0.7870    0.0432
   40.0000    0.4099    0.0344    0.4168    0.0342    0.5830    0.0285    0.7808    0.0585
   45.0000    0.4322    0.0259    0.4397    0.0254    0.6242    0.0195    0.8312    0.0425
   50.0000    0.4226    0.0404    0.4298    0.0402    0.6337    0.0311    0.8256    0.0668
   55.0000    0.4086    0.0401    0.4152    0.0396    0.6389    0.0294    0.8133    0.0648
   60.0000    0.4294    0.0295    0.4363    0.0293    0.6789    0.0191    0.8644    0.0450
   65.0000    0.4524    0.0369    0.4601    0.0368    0.7212    0.0300    0.9208    0.0601
   70.0000    0.4281    0.0241    0.4359    0.0245    0.7160    0.0139    0.8931    0.0335
   75.0000    0.4223    0.0320    0.4303    0.0319    0.7295    0.0218    0.8999    0.0471
   80.0000    0.4475    0.0406    0.4558    0.0404    0.7739    0.0274    0.9635    0.0599
   85.0000    0.4221    0.0421    0.4309    0.0412    0.7676    0.0250    0.9373    0.0585
   90.0000    0.4186    0.0309    0.4273    0.0303    0.7831    0.0173    0.9513    0.0396
   95.0000    0.4345    0.0361    0.4436    0.0351    0.8181    0.0201    1.0014    0.0461
  100.0000    0.4352    0.0334    0.4433    0.0327    0.8376    0.0190    1.0248    0.0416
  105.0000    0.4360    0.0298    0.4447    0.0288    0.8574    0.0200    1.0498    0.0383
  110.0000    0.4183    0.0289    0.4274    0.0281    0.8585    0.0117    1.0424    0.0276
  115.0000    0.4407    0.0303    0.4491    0.0294    0.8996    0.0150    1.1080    0.0310
  120.0000    0.4382    0.0253    0.4481    0.0244    0.9157    0.0250    1.1296    0.0407
  125.0000    0.4321    0.0331    0.4416    0.0322    0.9281    0.0198    1.1458    0.0372
  130.0000    0.4445    0.0397    0.4544    0.0385    0.9587    0.0177    1.1957    0.0373
  135.0000    0.4548    0.0313    0.4647    0.0301    0.9872    0.0144    1.2430    0.0274
  140.0000    0.4363    0.0363    0.4468    0.0348    0.9868    0.0103    1.2391    0.0234
  145.0000    0.4316    0.0317    0.4415    0.0307    1.0000    0.0200    1.2608    0.0355
  150.0000    0.4306    0.0265    0.4415    0.0259    1.0167    0.0192    1.2897    0.0333
  155.0000    0.4368    0.0400    0.4479    0.0395    1.0404    0.0193    1.3323    0.0352
  160.0000    0.4450    0.0462    0.4566    0.0444    1.0661    0.0222    1.3792    0.0401
  165.0000    0.4455    0.0300    0.4566    0.0288    1.0837    0.0171    1.4125    0.0311
  170.0000    0.4486    0.0281    0.4596    0.0269    1.1037    0.0124    1.4510    0.0242
  175.0000    0.4392    0.0292    0.4514    0.0279    1.1111    0.0105    1.4676    0.0222
  180.0000    0.4243    0.0259    0.4362    0.0250    1.1127    0.0136    1.4747    0.0299
  185.0000    0.4528    0.0297    0.4638    0.0294    1.1575    0.0235    1.5599    0.0474
  190.0000    0.4391    0.0233    0.4510    0.0223    1.1596    0.0296    1.5693    0.0613
  195.0000    0.4470    0.0251    0.4585    0.0241    1.1832    0.0207    1.6179    0.0475
  200.0000    0.4320    0.0367    0.4445    0.0351    1.1836    0.0154    1.6255    0.0350

==> LeNet_FMN_E_low_thresh.dat <==
E trainavg trainstd testavg teststd slowavg slowstd fastavg faststd
         0    0.9000    0.0000    0.9000    0.0000    0.9000    0.0000    1.8000    0.0000
    5.0000    0.3109    0.0116    0.3183    0.0116    0.3876    0.0130    0.5668    0.0212
   10.0000    0.2581    0.0060    0.2664    0.0059    0.3764    0.0082    0.4842    0.0113
   15.0000    0.2384    0.0120    0.2472    0.0126    0.3969    0.0102    0.4655    0.0205
   20.0000    0.2259    0.0077    0.2360    0.0076    0.4242    0.0098    0.4642    0.0146
   25.0000    0.2225    0.0083    0.2314    0.0077    0.4602    0.0105    0.4837    0.0161
   30.0000    0.2042    0.0062    0.2149    0.0068    0.4813    0.0086    0.4811    0.0126
   35.0000    0.2030    0.0103    0.2138    0.0105    0.5198    0.0126    0.5140    0.0202
   40.0000    0.2027    0.0096    0.2147    0.0098    0.5596    0.0083    0.5538    0.0151
   45.0000    0.2027    0.0107    0.2161    0.0105    0.5999    0.0144    0.5991    0.0233
   50.0000    0.1966    0.0084    0.2100    0.0081    0.6346    0.0111    0.6390    0.0181
   55.0000    0.1905    0.0073    0.2045    0.0071    0.6695    0.0095    0.6841    0.0157
   60.0000    0.1864    0.0048    0.2013    0.0042    0.7064    0.0059    0.7377    0.0096
   65.0000    0.1809    0.0064    0.1983    0.0064    0.7422    0.0072    0.7943    0.0124
   70.0000    0.1863    0.0060    0.2029    0.0059    0.7891    0.0074    0.8762    0.0132
   75.0000    0.1778    0.0060    0.1953    0.0061    0.8221    0.0085    0.9379    0.0158
   80.0000    0.1741    0.0074    0.1931    0.0076    0.8598    0.0098    1.0133    0.0188
   85.0000    0.1781    0.0065    0.1974    0.0059    0.9049    0.0068    1.1070    0.0141
   90.0000    0.1788    0.0071    0.1988    0.0068    0.9467    0.0096    1.1998    0.0201
   95.0000    0.1729    0.0101    0.1939    0.0098    0.9816    0.0162    1.2851    0.0334
  100.0000    0.1759    0.0062    0.1974    0.0055    1.0254    0.0119    1.3913    0.0267
  105.0000    0.1716    0.0058    0.1941    0.0052    1.0616    0.0099    1.4886    0.0239
  110.0000    0.1793    0.0104    0.2030    0.0101    1.1097    0.0146    1.6121    0.0323
  115.0000    0.1794    0.0106    0.2029    0.0098    1.1498    0.0144    1.7255    0.0329
  120.0000    0.1789    0.0060    0.2024    0.0061    1.1889    0.0094    1.8416    0.0258
  125.0000    0.1726    0.0096    0.1977    0.0094    1.2223    0.0143    1.9519    0.0350
  130.0000    0.1620    0.0051    0.1890    0.0047    1.2510    0.0108    2.0583    0.0311
  135.0000    0.1760    0.0085    0.2019    0.0080    1.3037    0.0135    2.2113    0.0362
  140.0000    0.1692    0.0070    0.1977    0.0064    1.3354    0.0090    2.3306    0.0288
  145.0000    0.1571    0.0049    0.1848    0.0047    1.3614    0.0090    2.4435    0.0311
  150.0000    0.1713    0.0069    0.1999    0.0063    1.4134    0.0105    2.6068    0.0340
  155.0000    0.1634    0.0062    0.1933    0.0062    1.4430    0.0106    2.7335    0.0358
  160.0000    0.1716    0.0081    0.2023    0.0078    1.4881    0.0145    2.8912    0.0438
  165.0000    0.1719    0.0085    0.2032    0.0077    1.5250    0.0126    3.0372    0.0404
  170.0000    0.1664    0.0046    0.1979    0.0046    1.5556    0.0111    3.1747    0.0407
  175.0000    0.1747    0.0067    0.2070    0.0066    1.5995    0.0125    3.3389    0.0433
  180.0000    0.1629    0.0076    0.1974    0.0074    1.6227    0.0072    3.4678    0.0330
  185.0000    0.1707    0.0067    0.2037    0.0055    1.6650    0.0105    3.6340    0.0411
  190.0000    0.1656    0.0060    0.1992    0.0051    1.6939    0.0114    3.7778    0.0439
  195.0000    0.1673    0.0091    0.2030    0.0084    1.7290    0.0119    3.9348    0.0431
  200.0000    0.1628    0.0086    0.1980    0.0082    1.7574    0.0126    4.0811    0.0458

==> LeNet_FMN_n.dat <==
E trainavg trainstd testavg teststd slowavg slowstd fastavg faststd
   5000.00    0.2098    0.0410    0.2332    0.0386    1.3181    0.1827    1.4257    0.2747
  10000.00    0.2096    0.0333    0.2256    0.0333    0.7918    0.0790    0.8960    0.1413
  15000.00    0.2260    0.0264    0.2426    0.0262    0.6511    0.0574    0.6813    0.0647
  20000.00    0.2355    0.0197    0.2475    0.0199    0.5473    0.0210    0.5682    0.0302
  25000.00    0.2249    0.0139    0.2357    0.0133    0.5075    0.0392    0.5245    0.0406
  30000.00    0.2174    0.0084    0.2273    0.0089    0.4412    0.0253    0.4655    0.0230


==> LeNet_MN.dat <==
E trainavg trainstd testavg teststd slowavg slowstd fastavg faststd
         0    0.9000    0.0000    0.9000    0.0000    0.9000    0.0000    1.8000    0.0000
   5.0000    0.1298    0.0027    0.1232    0.0023    0.1891    0.0041    0.2383    0.0047
   10.0000    0.0932    0.0055    0.0883    0.0048    0.1892    0.0058    0.1811    0.0091
   15.0000    0.0794    0.0042    0.0750    0.0040    0.2082    0.0092    0.1673    0.0087
   20.0000    0.0659    0.0035    0.0628    0.0035    0.2261    0.0090    0.1566    0.0080
   25.0000    0.0625    0.0029    0.0597    0.0030    0.2324    0.0089    0.1553    0.0075
   30.0000    0.0598    0.0030    0.0566    0.0029    0.2395    0.0080    0.1555    0.0065
   35.0000    0.0544    0.0015    0.0521    0.0016    0.2436    0.0075    0.1510    0.0045
   40.0000    0.0553    0.0021    0.0531    0.0025    0.2538    0.0089    0.1581    0.0070
   45.0000    0.0535    0.0036    0.0517    0.0030    0.2575    0.0072    0.1581    0.0061
   50.0000    0.0521    0.0025    0.0506    0.0031    0.2615    0.0088    0.1590    0.0072
   55.0000    0.0518    0.0039    0.0501    0.0038    0.2666    0.0081    0.1618    0.0076
   60.0000    0.0497    0.0026    0.0484    0.0026    0.2698    0.0090    0.1616    0.0075
   65.0000    0.0483    0.0018    0.0470    0.0019    0.2721    0.0073    0.1614    0.0042
   70.0000    0.0479    0.0014    0.0468    0.0016    0.2755    0.0084    0.1633    0.0060
   75.0000    0.0484    0.0033    0.0472    0.0038    0.2797    0.0099    0.1667    0.0094
   80.0000    0.0469    0.0021    0.0453    0.0023    0.2818    0.0095    0.1665    0.0082
   85.0000    0.0474    0.0028    0.0463    0.0029    0.2852    0.0100    0.1694    0.0093
   90.0000    0.0483    0.0036    0.0474    0.0046    0.2889    0.0077    0.1731    0.0066
   95.0000    0.0452    0.0026    0.0443    0.0027    0.2886    0.0104    0.1695    0.0098
  100.0000    0.0452    0.0030    0.0441    0.0032    0.2914    0.0092    0.1715    0.0083
  105.0000    0.0458    0.0031    0.0448    0.0029    0.2943    0.0093    0.1743    0.0087
  110.0000    0.0456    0.0049    0.0448    0.0047    0.2964    0.0092    0.1756    0.0099
  115.0000    0.0465    0.0037    0.0456    0.0036    0.2996    0.0109    0.1790    0.0112
  120.0000    0.0441    0.0023    0.0433    0.0023    0.2994    0.0102    0.1763    0.0095
  125.0000    0.0449    0.0021    0.0442    0.0022    0.3021    0.0082    0.1792    0.0062
  130.0000    0.0444    0.0031    0.0436    0.0035    0.3035    0.0090    0.1798    0.0083
  135.0000    0.0439    0.0029    0.0432    0.0030    0.3049    0.0091    0.1805    0.0083
  140.0000    0.0443    0.0024    0.0437    0.0024    0.3072    0.0094    0.1826    0.0085
  145.0000    0.0457    0.0042    0.0453    0.0040    0.3102    0.0093    0.1864    0.0096
  150.0000    0.0434    0.0027    0.0427    0.0027    0.3095    0.0085    0.1835    0.0072
  155.0000    0.0434    0.0035    0.0429    0.0038    0.3111    0.0082    0.1847    0.0072
  160.0000    0.0429    0.0038    0.0423    0.0041    0.3122    0.0094    0.1852    0.0094
  165.0000    0.0411    0.0022    0.0404    0.0019    0.3118    0.0084    0.1831    0.0067
  170.0000    0.0418    0.0034    0.0412    0.0033    0.3139    0.0113    0.1854    0.0119
  175.0000    0.0434    0.0030    0.0429    0.0032    0.3169    0.0084    0.1894    0.0073
  180.0000    0.0424    0.0028    0.0419    0.0027    0.3173    0.0082    0.1888    0.0068
  185.0000    0.0417    0.0029    0.0412    0.0034    0.3179    0.0104    0.1886    0.0105
  190.0000    0.0423    0.0025    0.0422    0.0025    0.3198    0.0083    0.1908    0.0068
  195.0000    0.0420    0.0044    0.0415    0.0041    0.3207    0.0110    0.1912    0.0121
  200.0000    0.0413    0.0030    0.0413    0.0030    0.3213    0.0102    0.1910    0.0101

==> LeNet_MN_E_high_thresh.dat <==
E trainavg trainstd testavg teststd slowavg slowstd fastavg faststd
         0    0.9000    0.0000    0.9000    0.0000    0.9000    0.0000    1.8000    0.0000
    5.0000    0.1983    0.0124    0.1919    0.0126    0.2307    0.0105    0.3576    0.0221
   10.0000    0.1549    0.0132    0.1502    0.0131    0.2029    0.0102    0.2816    0.0230
   15.0000    0.1406    0.0127    0.1357    0.0125    0.2046    0.0093    0.2588    0.0216
   20.0000    0.1237    0.0123    0.1201    0.0124    0.2031    0.0064    0.2320    0.0196
   25.0000    0.1268    0.0172    0.1230    0.0169    0.2214    0.0118    0.2417    0.0279
   30.0000    0.1170    0.0155    0.1142    0.0156    0.2262    0.0133    0.2289    0.0246
   35.0000    0.1168    0.0182    0.1145    0.0181    0.2400    0.0152    0.2337    0.0283
   40.0000    0.1210    0.0170    0.1194    0.0169    0.2578    0.0138    0.2469    0.0245
   45.0000    0.1100    0.0170    0.1088    0.0169    0.2602    0.0126    0.2332    0.0228
   50.0000    0.1132    0.0168    0.1120    0.0168    0.2764    0.0140    0.2455    0.0209
   55.0000    0.1072    0.0167    0.1069    0.0167    0.2830    0.0154    0.2415    0.0203
   60.0000    0.1161    0.0157    0.1140    0.0150    0.3043    0.0141    0.2647    0.0145
   65.0000    0.1084    0.0168    0.1078    0.0164    0.3086    0.0182    0.2584    0.0194
   70.0000    0.1190    0.0181    0.1190    0.0178    0.3310    0.0179    0.2852    0.0192
   75.0000    0.1133    0.0141    0.1121    0.0136    0.3368    0.0198    0.2830    0.0138
   80.0000    0.1185    0.0209    0.1189    0.0205    0.3534    0.0232    0.3007    0.0268
   85.0000    0.1086    0.0160    0.1085    0.0156    0.3547    0.0226    0.2914    0.0185
   90.0000    0.1146    0.0198    0.1146    0.0193    0.3717    0.0249    0.3111    0.0255
   95.0000    0.1108    0.0156    0.1106    0.0147    0.3786    0.0260    0.3132    0.0232
  100.0000    0.1009    0.0150    0.1012    0.0148    0.3793    0.0287    0.3048    0.0277
  105.0000    0.1119    0.0164    0.1123    0.0159    0.4007    0.0280    0.3339    0.0265
  110.0000    0.0999    0.0189    0.1004    0.0185    0.3989    0.0331    0.3220    0.0383
  115.0000    0.1039    0.0169    0.1047    0.0162    0.4129    0.0313    0.3390    0.0346
  120.0000    0.1169    0.0194    0.1175    0.0185    0.4359    0.0339    0.3724    0.0401
  125.0000    0.1120    0.0187    0.1129    0.0184    0.4407    0.0329    0.3736    0.0389
  130.0000    0.1088    0.0166    0.1092    0.0159    0.4471    0.0344    0.3782    0.0421
  135.0000    0.1031    0.0167    0.1047    0.0162    0.4508    0.0369    0.3783    0.0478
  140.0000    0.1008    0.0160    0.1022    0.0157    0.4577    0.0388    0.3845    0.0526
  145.0000    0.1135    0.0205    0.1156    0.0202    0.4795    0.0390    0.4180    0.0546
  150.0000    0.1108    0.0198    0.1117    0.0194    0.4856    0.0418    0.4236    0.0619
  155.0000    0.1199    0.0215    0.1211    0.0210    0.5035    0.0415    0.4506    0.0620
  160.0000    0.1030    0.0161    0.1046    0.0157    0.4952    0.0444    0.4310    0.0682
  165.0000    0.1036    0.0194    0.1051    0.0191    0.5042    0.0469    0.4428    0.0745
  170.0000    0.1038    0.0160    0.1051    0.0155    0.5127    0.0460    0.4538    0.0744
  175.0000    0.0996    0.0150    0.1014    0.0147    0.5165    0.0485    0.4570    0.0806
  180.0000    0.0944    0.0178    0.0972    0.0176    0.5192    0.0488    0.4582    0.0834
  185.0000    0.1216    0.0195    0.1214    0.0189    0.5543    0.0466    0.5180    0.0811
  190.0000    0.1206    0.0198    0.1226    0.0196    0.5609    0.0478    0.5268    0.0849
  195.0000    0.0999    0.0183    0.1024    0.0177    0.5477    0.0513    0.5003    0.0934
  200.0000    0.0985    0.0158    0.1012    0.0152    0.5537    0.0528    0.5085    0.0983

==> LeNet_MN_E_low_thresh.dat <==
E trainavg trainstd testavg teststd slowavg slowstd fastavg faststd
         0    0.9000    0.0000    0.9000    0.0000    0.9000    0.0000    1.8000    0.0000
    5.0000    0.1422    0.0029    0.1348    0.0008    0.1965    0.0086    0.2599    0.0038
   10.0000    0.0990    0.0041    0.0944    0.0051    0.1904    0.0062    0.1904    0.0014
   15.0000    0.0829    0.0015    0.0786    0.0026    0.2088    0.0096    0.1727    0.0042
   20.0000    0.0716    0.0036    0.0667    0.0041    0.2325    0.0097    0.1676    0.0027
   25.0000    0.0680    0.0072    0.0648    0.0082    0.2618    0.0098    0.1788    0.0018
   30.0000    0.0596    0.0021    0.0568    0.0019    0.2842    0.0163    0.1830    0.0121
   35.0000    0.0540    0.0059    0.0519    0.0053    0.3091    0.0198    0.1951    0.0176
   40.0000    0.0493    0.0051    0.0481    0.0054    0.3336    0.0205    0.2103    0.0186
   45.0000    0.0422    0.0014    0.0416    0.0011    0.3546    0.0215    0.2229    0.0206
   50.0000    0.0426    0.0016    0.0424    0.0007    0.3820    0.0230    0.2500    0.0238
   55.0000    0.0414    0.0031    0.0411    0.0032    0.4068    0.0240    0.2755    0.0266
   60.0000    0.0408    0.0056    0.0416    0.0075    0.4315    0.0219    0.3031    0.0236
   65.0000    0.0409    0.0046    0.0422    0.0033    0.4566    0.0276    0.3335    0.0350
   70.0000    0.0370    0.0050    0.0380    0.0041    0.4769    0.0296    0.3577    0.0396
   75.0000    0.0387    0.0034    0.0401    0.0039    0.5026    0.0265    0.3932    0.0355
   80.0000    0.0332    0.0029    0.0343    0.0025    0.5205    0.0305    0.4168    0.0441
   85.0000    0.0312    0.0015    0.0333    0.0018    0.5418    0.0306    0.4481    0.0459
   90.0000    0.0338    0.0005    0.0358    0.0014    0.5671    0.0318    0.4885    0.0497
   95.0000    0.0345    0.0010    0.0365    0.0014    0.5902    0.0326    0.5263    0.0530
  100.0000    0.0314    0.0068    0.0336    0.0062    0.6090    0.0370    0.5581    0.0629
  105.0000    0.0278    0.0023    0.0298    0.0030    0.6269    0.0346    0.5896    0.0606
  110.0000    0.0296    0.0031    0.0322    0.0017    0.6499    0.0378    0.6316    0.0685
  115.0000    0.0290    0.0049    0.0314    0.0044    0.6700    0.0387    0.6698    0.0724
  120.0000    0.0295    0.0036    0.0323    0.0050    0.6910    0.0399    0.7108    0.0768
  125.0000    0.0264    0.0020    0.0297    0.0022    0.7078    0.0405    0.7454    0.0801
  130.0000    0.0282    0.0027    0.0322    0.0021    0.7293    0.0411    0.7895    0.0837
  135.0000    0.0292    0.0046    0.0331    0.0039    0.7497    0.0433    0.8327    0.0901
  140.0000    0.0290    0.0052    0.0336    0.0056    0.7685    0.0447    0.8742    0.0954
  145.0000    0.0282    0.0022    0.0321    0.0030    0.7865    0.0442    0.9150    0.0973
  150.0000    0.0292    0.0061    0.0322    0.0054    0.8057    0.0465    0.9588    0.1040
  155.0000    0.0269    0.0030    0.0307    0.0038    0.8215    0.0461    0.9973    0.1062
  160.0000    0.0277    0.0028    0.0323    0.0031    0.8399    0.0484    1.0415    0.1132
  165.0000    0.0293    0.0049    0.0329    0.0045    0.8590    0.0504    1.0874    0.1196
  170.0000    0.0224    0.0036    0.0268    0.0029    0.8692    0.0507    1.1182    0.1233
  175.0000    0.0238    0.0031    0.0289    0.0028    0.8876    0.0511    1.1643    0.1270
  180.0000    0.0241    0.0023    0.0286    0.0013    0.9043    0.0521    1.2079    0.1319
  185.0000    0.0319    0.0057    0.0367    0.0044    0.9284    0.0545    1.2655    0.1392
  190.0000    0.0276    0.0050    0.0326    0.0047    0.9401    0.0545    1.3014    0.1425
  195.0000    0.0233    0.0013    0.0279    0.0011    0.9517    0.0536    1.3375    0.1440
  200.0000    0.0231    0.0052    0.0287    0.0052    0.9670    0.0549    1.3809    0.1496

==> LeNet_MN_corrupt.dat <==
E trainavg trainstd testavg teststd slowavg slowstd fastavg faststd
0    0.05871333333333317 0 0.06035999999999997 0 0.2745829776801866 0 0.17482399132548415 0
20    0.09687333333333326 0 0.18672 0 3.9422085444248354 0 22.20592593296692 0
40    0.1856066666666667 0 0.2722399999999999 0 4.152418434781142 0 23.77920141610738 0
60    0.23338000000000003 0 0.3779 0 5.531377564882071 0 42.24139661426956 0
80    0.2429933333333334 0 0.47419999999999995 0 5.273704978507684 0 38.14518192210363 0

==> LeNet_MN_epoch.dat <==
E trainavg trainstd testavg teststd slowavg slowstd fastavg faststd
         0    0.6287         0    0.6177         0    0.6514         0    1.1292         0
    3.0000    0.1729         0    0.1687         0    0.2150         0    0.3131         0
    6.0000    0.1256         0    0.1215         0    0.1863         0    0.2309         0
    9.0000    0.0988         0    0.0950         0    0.1773         0    0.1865         0
   12.0000    0.0854         0    0.0836         0    0.1805         0    0.1668         0
   15.0000    0.0896         0    0.0886         0    0.2019         0    0.1796         0
   18.0000    0.0787         0    0.0758         0    0.2081         0    0.1662         0
   21.0000    0.0740         0    0.0705         0    0.2206         0    0.1649         0
   24.0000    0.0607         0    0.0598         0    0.2238         0    0.1486         0
   27.0000    0.0701         0    0.0687         0    0.2495         0    0.1737         0
   30.0000    0.0652         0    0.0645         0    0.2606         0    0.1739         0
   33.0000    0.0520         0    0.0520         0    0.2635         0    0.1600         0
   36.0000    0.0571         0    0.0574         0    0.2840         0    0.1792         0
   39.0000    0.0487         0    0.0489         0    0.2906         0    0.1746         0
   42.0000    0.0458         0    0.0473         0    0.3029         0    0.1807         0
   45.0000    0.0450         0    0.0446         0    0.3171         0    0.1910         0
   48.0000    0.0422         0    0.0434         0    0.3289         0    0.1982         0
   51.0000    0.0436         0    0.0440         0    0.3446         0    0.2132         0
   54.0000    0.0442         0    0.0451         0    0.3594         0    0.2274         0
   57.0000    0.0484         0    0.0514         0    0.3773         0    0.2480         0
   60.0000    0.0377         0    0.0405         0    0.3802         0    0.2425         0
   63.0000    0.0489         0    0.0492         0    0.4047         0    0.2764         0
   66.0000    0.0458         0    0.0475         0    0.4145         0    0.2848         0
   69.0000    0.0365         0    0.0388         0    0.4182         0    0.2826         0
   72.0000    0.0400         0    0.0412         0    0.4345         0    0.3037         0
   75.0000    0.0416         0    0.0441         0    0.4486         0    0.3215         0
   78.0000    0.0326         0    0.0350         0    0.4520         0    0.3207         0
   81.0000    0.0412         0    0.0449         0    0.4728         0    0.3515         0
   84.0000    0.0368         0    0.0393         0    0.4803         0    0.3591         0
   87.0000    0.0435         0    0.0468         0    0.4989         0    0.3872         0
   90.0000    0.0318         0    0.0345         0    0.4988         0    0.3820         0
   93.0000    0.0301         0    0.0335         0    0.5086         0    0.3952         0
   96.0000    0.0304         0    0.0340         0    0.5204         0    0.4124         0
   99.0000    0.0293         0    0.0327         0    0.5305         0    0.4269         0
  102.0000    0.0322         0    0.0364         0    0.5448         0    0.4494         0
  105.0000    0.0258         0    0.0296         0    0.5492         0    0.4545         0
  108.0000    0.0380         0    0.0425         0    0.5723         0    0.4936         0
  111.0000    0.0287         0    0.0314         0    0.5737         0    0.4941         0
  114.0000    0.0322         0    0.0364         0    0.5879         0    0.5179         0
  117.0000    0.0335         0    0.0375         0    0.5996         0    0.5377         0
  120.0000    0.0281         0    0.0330         0    0.6048         0    0.5461         0
  123.0000    0.0355         0    0.0397         0    0.6226         0    0.5773         0
  126.0000    0.0285         0    0.0324         0    0.6258         0    0.5827         0
  129.0000    0.0327         0    0.0375         0    0.6400         0    0.6083         0
  132.0000    0.0328         0    0.0372         0    0.6499         0    0.6263         0
  135.0000    0.0249         0    0.0296         0    0.6520         0    0.6306         0
  138.0000    0.0315         0    0.0369         0    0.6682         0    0.6605         0
  141.0000    0.0315         0    0.0382         0    0.6778         0    0.6789         0
  144.0000    0.0238         0    0.0275         0    0.6797         0    0.6838         0
  147.0000    0.0264         0    0.0320         0    0.6916         0    0.7068         0
  150.0000    0.0326         0    0.0398         0    0.7073         0    0.7368         0
  153.0000    0.0278         0    0.0318         0    0.7116         0    0.7466         0
  156.0000    0.0333         0    0.0377         0    0.7263         0    0.7753         0
  159.0000    0.0267         0    0.0327         0    0.7288         0    0.7824         0
  162.0000    0.0341         0    0.0386         0    0.7450         0    0.8143         0
  165.0000    0.0337         0    0.0358         0    0.7535         0    0.8325         0
  168.0000    0.0260         0    0.0313         0    0.7543         0    0.8370         0

==> LeNet_MN_n.dat <==
E trainavg trainstd testavg teststd slowavg slowstd fastavg faststd
   5000.0000    0.0647    0.0031    0.0718    0.0023    0.8220    0.0542    0.9740    0.1167
  10000.0000    0.0625    0.0023    0.0638    0.0016    0.5195    0.0196    0.4239    0.0272
  15000.0000    0.0610    0.0045    0.0617    0.0044    0.3841    0.0131    0.2652    0.0163
  20000.0000    0.0602    0.0018    0.0590    0.0016    0.3140    0.0187    0.2045    0.0125
  25000.0000    0.0640    0.0024    0.0620    0.0027    0.2823    0.0171    0.1862    0.0128
  30000.0000    0.0614    0.0022    0.0595    0.0021    0.2484    0.0123    0.1624    0.0074
